A Method for Constraining Cosmic Magnetic Field Models Using Ultra-High Energy Cosmic Rays: The Field Scan Method

The Galactic magnetic field, locally observed to be on the order of a few $\mu$G, is sufficiently strong to induce deflections in the arrival directions of ultra-high energy cosmic rays. We present a method that establishes measures of self-consistency for hypothesis sets comprised of cosmic magnetic field models and ultra-high energy cosmic ray composition and source distributions. The method uses two independent procedures to compare the backtracked velocity vectors outside the magnetic field model to the distribution of backtracked velocity directions of many isotropic observations with the same primary energies. This allows for an estimate of the statistical consistency between the observed data and simulated isotropic observations. Inconsistency with the isotropic expectation of source correlation in both procedures is interpreted as the hypothesis set providing a self-consistent description of GMF and UHECR properties for the cosmic ray observations.

==> abstract.txt <==
The Galactic magnetic field, locally observed to be on the order of a few $\mu$G, is sufficiently strong to induce deflections in the arrival directions of ultra-high energy cosmic rays.
We present a method that establishes measures of self-consistency for hypothesis sets comprised of cosmic magnetic field models and ultra-high energy cosmic ray composition and source distributions.
The method uses two independent procedures to compare the backtracked velocity vectors outside the magnetic field model to the distribution of backtracked velocity directions of many isotropic observations with the same primary energies.
This allows for an estimate of the statistical consistency between the observed data and simulated isotropic observations.
Inconsistency with the isotropic expectation of source correlation in both procedures is interpreted as the hypothesis set providing a self-consistent description of GMF and UHECR properties for the cosmic ray observations.

